Reoptimization Algorithms for Contextual Bandits with Knapsack Constraints

We study new algorithms for Contextual Bandits with Knapsack. In these problems, there are finitely many types of customers, products, and resources. Each product is made from a fixed combination of resources, and resources have finite capacity. A decision maker must assign each arriving customer one out of a set of multiple possible products. Every assignment of a customer to a product will generate a random reward, which equals an unknown linear function of customer and product features, plus a noise term. The objective is to jointly learn the mean reward function, and to make online assignments to minimize the expected revenue loss relative to an optimal policy that knows the reward function. We propose a natural and simple extension of the Upper-Confidence-Bound (UCB) family of algorithms and apply re-optimization techniques. We show that by taking advantage of re-optimization, our algorithm achieves an average regret of $O(\frac{(\ln T)^3}{T})$ where $T$ is the horizon length. Our bound significantly reduces the $O(\frac{1}{\sqrt{T}})$ bound in the literature for closely related dynamic-pricing problems that are based on re-optimization.

==> sample3.txt <==
500	838.475241	2422.29715	2911.561381	3258.192206	8.965784285	1558.334703	4932.601678	6106.79982	6997.106251
1000	1911.284757	3738.151566	4789.364057	5189.452119	9.965784285	3440.30582	7644.803451	9814.036981	10760.70476
1500	2859.780712	5147.387705	6071.023767	6786.336372	10.55074679	5304.736378	11427.71683	13005.44203	13837.92979
2000	3548.838527	5664.537348	8024.828522	8316.60408	10.96578428	6996.274963	11802.07266	17134.30807	17693.0231
2500	4055.298437	6475.004415	9158.160117	9693.683536	11.28771238	7938.125239	13767.16772	19135.59819	19806.36795
3000	4583.705187	7706.172435	9834.642486	10746.91401	11.55074679	8404.666191	15978.16938	20186.36778	22579.24478
3500	5043.626136	7992.720676	10767.4478	11516.05229	11.77313921	9063.808614	17302.70256	23248.2785	24438.66041
4000	5205.378379	8728.772872	12018.35079	12399.74032	11.96578428	9641.755293	18184.30719	26512.34081	25898.66854
4500	5359.94051	9792.350608	12964.1201	13606.00401	12.13570929	10005.87549	20118.71467	27263.9634	27557.2568
5000	5727.407052	10099.9918	13582.03143	14672.24354	12.28771238	10288.32142	21008.48973	29074.66879	29465.60546
5500	5912.105524	10741.52524	14366.05435	14983.74797	12.4252159	10893.79254	22354.48943	31547.9355	31722.30066
6000	6157.510842	11353.14732	15176.57444	16013.65957	12.55074679	11636.14048	23864.91862	32926.46958	33944.1372
6500	6210.868493	11772.96159	15539.76658	16924.86828	12.666224	12123.00481	25867.89605	34414.01716	35306.04919
7000	6419.109027	12228.98793	16168.49752	17502.3468	12.77313921	12425.21823	26044.08559	35894.20333	37705.4678
7500	6625.973706	12869.9019	16938.20338	18132.64462	12.87267488	12846.79253	26946.23409	36975.4447	39119.74834
8000	6803.308027	13110.11236	17812.47296	18951.87673	12.96578428	13393.51677	27822.6988	38932.77979	40947.30017
8500	6943.934782	13751.8178	18464.86259	19926.54892	13.05324713	13536.34391	28764.02561	40073.82637	42702.12257
9000	7105.651683	14151.04816	18996.97609	20813.50706	13.13570929	13813.74926	29364.44799	41921.20604	44933.47396
9500	7215.686431	14559.69656	19941.34209	21371.71769	13.2137118	14182.90008	30437.22104	43089.69446	46198.21698
10000	7318.58247	15159.94363	20354.27413	22033.8269	13.28771238	14304.13242	31417.22726	44407.89438	47863.73683

